Vortex solutions of the discrete Gross-Pitaevskii equation

In this paper, we consider the dynamical evolution of dark vortex states in the two-dimensional defocusing discrete nonlinear Schroedinger model, a model of interest both to atomic physics and to nonlinear optics. We find that in a way reminiscent of their 1d analogs, i.e., of discrete dark solitons, the discrete defocusing vortices become unstable past a critical coupling strength and, in the infinite lattice, they apparently remain unstable up to the continuum limit where they are restabilized. In any infinite lattice, stabilization windows of the structures may be observed. Systematic tools are offered for the continuation of the states both from the continuum and, especially, from the anti-continuum limit. Although the results are mainly geared towards the uniform case, we also consider the effect of harmonic trapping potentials.

==> reply.txt <==
					From: J. Cuevas


To: Joceline Lega
Co-ordinating Editor
Physica D: Nonlinear Phenomena


Re: Manuscript Number: PHYSD-D-08-00160
Article Title: Vortex solutions of the discrete Gross-Pitaevskii equation
Physica D: Nonlinear Phenomena


Dear Professor Lega,


Thank you for your communication of May 12, regarding the above
manuscript of electronic index  PHYSD-D-08-00160 and enclosed referee
comments.

We are particularly pleased with the positive response of Referee #1, 
who finds that our results ``are of interest as well for their 
contribution to the fundamental knowledge of properties of solutions 
to discrete Hamiltonian systems, as for their potential direct 
applicability to nonlinear quantum gases and nonlinear optics. Thus, I 
believe they are suitable for publication in Physica D". On the other
hand, we thank the Referee #2 for indicating that our results present
``a useful insight'', although we respectfully disagree with his/her
questioning of whether such an insight ``means that the paper itself
is worthy of publication in Physica D''. In fact, in our response
herein, we explain that the contribution of the paper is not
only in the illumination of the existence calculation and the 
insight offered from the anti-continuum limit (which we now
expand very naturally to the trapped case), but also in the illumination
of the stability of such vortices and the explanation of the relevant
potential instabilities (which we again elucidate in the presence of
a trapped condensate).

We believe that this is the {\it first time} that the problem of
vortex existence and stability has been looked at from the perspective
of the anti-continuum limit. This offers not only the insight on the
existence that the Referee #2 has appreciated, but also insights on the
stability based on the analogy with the one-dimensional problem (of
dark solitons). Here we illustrate that these insights are not 
restricted to the infinite number of particle problem without the
trap, but can be used to understand the situation in the presence
of the trap also (which is closer to the experimentally realistic
physical system). 

While we could expand the paper at further length by including the
dynamics of such vortices, we feel strongly that the contribution is both
self-contained, novel and sufficiently insightful in itself that it
merits publication in Physica D, while mindful of the page limitation
of the special issue. It is clear that the first reviewer shares this
opinion suggesting publication of our work, after his/her recommendations
are addressed, something that we believe we have carried out in full in 
the present revision. Furthermore, we have implemented to the best of
our abilities the amendments suggested by the second reviewer, through
the inclusion of the trapped case (both existence- and stability-wise),
the more detailed explanation of the theoretical prediction for the 
instability threshold, and highlighting more clearly (and more generally)
the relevance and importance of this work. We hope that this will be
convincing to the second reviewer and that he/she will suggest publication
of the present work.

However, if the second reviewer insists on his/her original opinion,
we feel that it may be in the best interest of the paper that an 
adjudicating reviewer or editor of the Special Volume considers our
manuscript. We are confident that on the basis of the merits, novelty
and contributions of the manuscript, it can be accepted for publication
in the Special Volume. We also believe that it is {\it in the best interest}
of this publication to be placed in the context of this Special Volume.
We would only reserve the possibility of consideration for a full paper
in a regular volume, if all subsequent refereeing by Referee #2 and
potential adjudicators advise in this way. 

Thank you for your consideration,

						Sincerely,

						J. Cuevas

					(on behalf of all authors)

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Detailed Response to all the Referee Comments
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Referee #1: Once again, we thank the referee for the insightful
comments and positive feedback on our manuscript. Below we respond,
point-per-point, giving also for convenience the referee's comments:

REFEREE: 1) The authors should state what convergence criterion they used in 
their Newton scheme, and which accuracy that was obtained in the reported 
numerical results.

RESPONSE: Typically, the convergence to a numerically 
exact solution was declared when the solution converged up to 1 part
in 10^8; this has been incorporated in the revised version of the text.

REFEREE: 2) The statement "presumably for all C" on p.7 is too unprecise. The 
authors should give explicit limits for maximum C studied numerically, and/or 
scientifically sound arguments to why they expect continuation to infinitely 
large C.

RESPONSE: As we have indicated in the revised version of the text, such
solutions have been continued for values of C up to C=10, without any
convergence problems. Furthermore, the fact that such solutions exist
in the continuum limit (as well as the fact that the discrete waveforms
tend to approach the continuous ones as C is increased) indicates that
it should be possible to identify such solutions for all C in the interval
[0,\infty).

REFEREE: 3) The statement on p.10 that for S=2 vortices "the relevant 
instability is present for all values of C" is unclear, and the authors 
should state explicitly the range of C investigated here (cf. point 2). As 
written, the statement seems to be contradicted by Fig.6, where stable 
windows can be seen also for S=2. To explain the scenario more clearly, 
it would be nice to see a figure similar to Fig.5 also for S=2. 

RESPONSE: We agree with the referee that that statement was misleading
where it was written and have thus eliminated it from the text
in the revised version of the manuscript. In particular, the statement
referred to the case of computations in which the lattice size N
tends to infinity and as a result the continuous spectrum band is
dense. In that case, as explained in the text (and by analogy to the
one dimensional results for dark solitons of earlier work, such as 
[26,27]), the instability once it arises, will persist for all values
of C. We thank the referee for the astute observation.

Notice that per the request of the referee, a figure similar to Fig. 5
has also been included in the case of the S=2 vortex (this is Fig. 6
in this revised version of the text).

REFEREE: 4) In Sec.4: "This value depends critically on their distance". What 
means "critically"? Monotonously increasing with distance, or more complex 
behaviour?

RESPONSE: We thank the referee again for the important requested
clarification. Indeed, in this case the dependence is monotonic,
but it is indeed also more complex. That is to say, such multi-vortex
solutions can only be found for distances which are above a minimal
distance (otherwise the structures only exist at the AC limit of
C=0). Although we prepared a figure to showcase this dependence,
we did not include it in the revised version of the text. This
is because due to space limitations, we felt that the multi-vortex
section should perhaps be expanded and considered as part of a future
publication (also in view of all the necessary amendments and additions
performed in connection to the report of the second referee).

REFEREE:  5) There is a misplaced asterisk at q_{n,m} on p.9.

RESPONSE: This has been corrected.

REFEREE: 6) Why the authors refer to the one-dimensional dark solitons of [26] 
as "non-topological" on p.9? They do (after a staggering transformation in the 
focusing case) correspond to a phase twist of pi (i.e., different boundary 
conditions at the two infinities), and so I would rather term them 
"topological" (although the distinction is somewhat ambiguous for a discrete 
system)?

RESPONSE: We agree with the referee (dark solitons are indeed topological)
and have eliminated this typo -- in fact, given the partial ambiguity in
the characterization (that the referee mentioned due to the discrete 
nature of the system), we have eliminated the relevant characterization 
altogether.

REFEREE: 7) In the discussion of the critical value of C for multivortex 
existence in Sec.4, it could be relevant to mention, in addition to Ref.[33], 
also a similar behaviour found for one-dimensional discrete dark solitons 
with multiple holes, which is a closer analog to the 2D multi-vortices. 
The relevant reference is H. Susanto and M. Johansson, Phys. Rev. E 72, 
016605 (2005).

RESPONSE: Once again, we thank the referee for bringing this relevant
reference to our attention which naturally fitted quite appropriately within
the content of this subsection. However, given the elimination of the
entire subsection due to the constraints mentioned above, we did not 
include this reference in the revised version of the text.

Referee #2: In the note below, we respond to each of the main points
raised in the review, and we believe that with the additions incorporated
within the response in the revised manuscript (and the amendments also
performed in response to the points raised by the first referee) to 
convince Referee #2 also of the suitability for publication of the 
present work.

REFEREE: ...hence, there is no potential term (such as that associated
with the magnetic trap) which would force the waves to be localized.
As a consequence, the waves have an infinite number of particles associated
with them. I do not think that this is physical (I am willing to be convinced
otherwise, however).

RESPONSE: The emphasis in our work was on giving an analytical and
complementary numerical handle regarding the understanding of the
relevant problem from the anti-continuum limit. For this reason,
we chose to steer clear of the complication of adding the parabolic
trap. However, this is, {\it by no means}, a deficiency of the 
methods presented herein. To very clearly illustrate that and
to complement the results with a setting that indeed is closer
to the physical one (as indicated by the referee), we have added
a new section where the relevant computations are performed in the
presence of a harmonic trap. What we find is that our computations
from the anticontinuum limit proceed in {\it exactly} the same
way, but with an initial guess for the Newton iteration, whereby
the vortex background is modulated by a so-called Thomas-Fermi
profile, namely a waveform \sqrt{max(0,\mu-V(x,y))}.

These computations (with the harmonic trap) have been performed 
in the case of S=1 (and in that of S=2), revealing that our scheme works
efficiently (for all couplings considered) in these cases as well
(see Figs. 8-10 of the revised manuscript).

Importantly, for completeness, we have also considered the stability
in this case as well. Once again, let us highlight here that the 
contributions of our paper do not hinge only on the existence insight
that the referee seems to principally refer to, but importantly also
on the corresponding stability considerations as well.

Of course, in the presence of the trap the stability picture does become
more complex. This is because the fact that V(r) \rightarrow \infty,
as r \rightarrow \infty imposes a non-compact perturbation that 
dramatically alters the nature of the linearization spectrum (which
now becomes pure point spectrum). Nevertheless, once again the
fundamental mechanism of instability is through the collision of
the ``translational eigenvalue'' (for which the perturbative description
given previously is still valid) with the eigenvalues of the point 
spectrum of the background. This is shown in Figs. 9-10 of the revised
manuscript. It is interesting to point out that once again we observe
the windows of stabilization, as before, but now the windows correspond
to ``true'' stabilization (due to the discreteness of the spectrum)
and not to ``artificial'' one (due to the finite size of the lattice).

We, thus, believe that this addition has served not only to address the
concern of the referee, but also to illustrate the fundamental value
and general contribution to understanding to {\it both} the existence
and stability problems that our results offer.

REFEREE: ``The authors also give a reasonable back-of-the-envelope
theoretical prediction for the C value at which this occurs.
An explanation as to why it is expected that the collision of the
point eigenvalue with the continuous spectra leads to an instability
should be given here''.

RESPONSE: First of all, we would like to point out that our calculation
is not merely a "back-of-the-envelope" one, as the referee suggests
in a rather unfortunately derogatory fashion. In fact, the perturbation
is analytic in C and this can be clearly shown to be the leading order
correction in a perturbative expansion in C of the relevant point spectrum
eigenfrequency. Also, the continuous spectrum eigenfrequency calculation
is a standard one (although again, more details of that are given in
the revised version of the text). Thus, by the nature of the calculations,
as well as by the nature of its numerical corroboration (see the left panel
of Fig. 5), it should be clear that this is more than (and more accurate 
than (!)) a back-of-the-envelope calculation...

On the other hand, we believe that the feature of the presence of
negative energy modes (see from a mathematical perspective in a 
general Hamiltonian framework: Physica D 195, 263 and in the discrete
setting: Physica D 212, 20, while from a more physical perspective:
Phys. Rev. E 64, 055601) in the case of dark solitons (see the recent
work of one of the authors: Phys. Rev. A 76, 045601 and references 
therein) and vortices (see e.g. Phys. Rev. A 59, 1533 or/and the more
recent: Phys. Rev. A 70, 043610, not to mention more recent works on
higher charge settings) is a well-established, standard feature.
As is clear in all of the above works, the collision of a negative
energy mode with ones that have positive energy, including modes of
the continuous spectrum gives rise to a complex quartet of eigenfrequencies
and hence an oscillatory instability. This is precisely the type of
instability arising herein, in direct analogy with the corresponding
instability emerging the case of (site-centered) dark solitons in works such 
as those of [26,27]. This point has been accordingly clarified in the revised
version of the text and we believe we have definitively addressed this concern
of the referee.

Having addressed all comments of the first referee (who recommends publication)
and having amended to the best of our ability the text to address both the
concerns, but also to highlight the importance of our manuscript which
we believe is considerably above the single insight isolated by the second
referee, we hope that this manuscript will now be deemed to be suitable
for publication in Physica D. 

